Search for contact interactions and large extra dimensions in the dilepton channel using proton-proton collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

A search is conducted for non-resonant new phenomena in dielectron and dimuon final states, originating from either contact interactions or large extra spatial dimensions. The LHC 2012 proton-proton collision dataset recorded by the ATLAS detector is used, corresponding to 20 fb$^{-1}$ at $\sqrt{s}$ = 8 TeV. The dilepton invariant mass spectrum is a discriminating variable in both searches, with the contact interaction search additionally utilizing the dilepton forward-backward asymmetry. No significant deviations from the Standard Model expectation are observed. Lower limits are set on the $\ell\ell q q$ contact interaction scale $\Lambda$ between 15.4 TeV and 26.3 TeV, at the 95% credibility level. For large extra spatial dimensions, lower limits are set on the string scale $M_{S}$ between 3.2 TeV to 5.0 TeV.

==> Metadata.txt <==
% Title
Search for contact interactions and large extra dimensions in the dilepton channel using proton--proton collisions at $\sqrt{s}$ = 8~TeV with the ATLAS detector

% Abstract
A search is conducted for non-resonant new phenomena in dielectron and dimuon final states, originating from either contact interactions or large extra spatial dimensions. The LHC 2012 proton--proton collision dataset recorded by the ATLAS detector is used, corresponding to 20~fb$^{-1}$ at $\sqrt{s}$ = 8~TeV. The dilepton invariant mass spectrum is a discriminating variable in both searches, with the contact interaction search additionally utilizing the dilepton forward-backward asymmetry. No significant deviations from the Standard Model expectation are observed. Lower limits are set on the $\ell\ell q q$ contact interaction scale $\Lambda$ between 15.4~TeV and 26.3~TeV, at the 95% credibility level. For large extra spatial dimensions, lower limits are set on the string scale $M_{S}$ between 3.2~TeV to 5.0~TeV.

% Comments: 14 pages plus author list + cover pages (15 pages total), 8 figures, 7 tables, submitted to Eur. Phys. J. C, All figures including auxiliary figures are available at <Figures URL>

% CERN Preprint ID: CERN-PH-EP-2014-135

